TransEvalnia: Reasoning-based Evaluation and Ranking of Translations

We present TransEvalnia, a prompting-based translation evaluation and ranking system that uses reasoning in performing its evaluations and ranking. This system presents fine-grained evaluations based on a subset of the Multidimensional Quality Metrics (https://themqm.org/), returns an assessment of which translation it deems the best, and provides numerical scores for the various dimensions and for the overall translation. We show that TransEvalnia performs as well as or better than the state-of-the-art MT-Ranker (Moosa et al. 2024) on our own English-Japanese data as well as several language pairs from various WMT shared tasks. Using Anthropic's Claude-3.5-Sonnet and Qwen-2.5-72B-Instruct as the evaluation LLMs, we show that the evaluations returned are deemed highly acceptable to human raters, and that the scores assigned to the translations by Sonnet, as well as other LLMs, correlate well with scores assigned by the human raters. We also note the sensitivity of our system -- as well as MT-Ranker -- to the order in which the translations are presented, and we propose methods to address this position bias. All data, including the system's evaluation and reasoning, human assessments, as well as code is released.

==> Prompts/evaluation.txt <==
<INSTRUCTIONS>
You are an expert {{source_language}}-{{target_language}} translator. You have
been tasked with evaluating some translations of various {{source_language}}
sentences into {{target_language}}.

As an expert translator you know that a target translation must be both faithful
to the source text in that it conveys the same information, as well as fluent
and idiomatic and culturally and pragmatically appropriate in the target
language.

In the following example, you will see an original {{source_language}} text
followed by a {{target_language}} translation.  To the best of your ability,
break the translation down into spans corresponding roughly to lines. Then for
each span, evaluate how well it captures:

1. Accuracy: Does the translation convey the sense of the original accurately?

2. Terminology:  Do the terms used conform to normative terminology standards
   and are the terms in the target text the correct equivalents of the
   corresponding term in the source text?

3. Linguistic Conventions:  Is the translation fluid and grammatical?

4. Audience Appropriateness: Are the chosen words and expressions familiar to a
   {{target_language}}-speaking audience?

5. Hallucinations: This portion of the translation does not appear to correspond
   to anything in the original and cannot be justified by any need to adapt the
   text to the target audience. It seems like a hallucination.

You should reward yourself for using (5) as LITTLE as possible: that is only
categorize a span as a hallucination if you cannot find any plausible reason for
its presence given the source.

6. Missing Content: Is there any important information in the original that is
   missing from the translation?

{% if source_language == "English" and target_language == "Japanese" %}
For example for the source sentence

"Sarah Palin cites Track Palin's PTSD at Donald Trump rally"

One might have a translation:

"サラ・パレンは、ドナルド・トランプのラリーでトラック・パレンのPTSDを引用しました。"

This could be broken down and analyzed as follows:

"""
Span 1: サラ・パレンは、
ACCURACY: Accurate translation of "Sarah Palin"
TERMINOLOGY: Correct use of the Japanese name for Sarah Palin
LINGUISTIC CONVENTIONS: Grammatically correct
AUDIENCE APPROPRIATENESS: Appropriate for a Japanese audience

Span 2: ドナルド・トランプのラリーで
ACCURACY: Accurate translation of "at Donald Trump rally"
TERMINOLOGY: Correct use of the Japanese name for Donald Trump and appropriate translation of "rally"
LINGUISTIC CONVENTIONS: Grammatically correct
AUDIENCE APPROPRIATENESS: Appropriate for a Japanese audience

Span 3: トラック・パレンのPTSDを引用しました。
ACCURACY: Mostly accurate, but "cites" is translated as "引用しました" (quoted),
	  which doesn't fully capture the nuance of "cites" in this context
TERMINOLOGY: Correct use of "PTSD" and the Japanese name for Track Palin
LINGUISTIC CONVENTIONS: Grammatically correct
AUDIENCE APPROPRIATENESS: Appropriate for a Japanese audience

Overall, the translation is largely accurate and appropriate for a Japanese
audience. The main issue is the slight misinterpretation of "cites" as "quoted"
rather than "mentioned" or "brought up." A more natural translation might use "
言及しました" (mentioned) or "取り上げました" (brought up) instead of "引用しま
した."

There are no hallucinations or missing content in this translation.
"""
{% elif source_language == "Japanese" and target_language == "English" %}
For example for the source sentence:

"安倍前首相は会見で集団的自衛権について国民の理解を求めた。"

One might have a translation:

"Former Prime Minister Abe called for public understanding of collective self-defense at the press conference."

This could be broken down and analyzed as follows:

"""
Span 1: Former Prime Minister Abe
ACCURACY: Accurate translation of "安倍前首相"
TERMINOLOGY: Correct use of official English title and proper name
LINGUISTIC CONVENTIONS: Standard English order of title and name
AUDIENCE APPROPRIATENESS: Clear and appropriate for an English-speaking audience

Span 2: called for public understanding
ACCURACY: Accurate translation of "国民の理解を求めた"
TERMINOLOGY: "Public understanding" appropriately captures "国民の理解"
LINGUISTIC CONVENTIONS: Natural English phrasing
AUDIENCE APPROPRIATENESS: Clear and appropriate for an English-speaking audience

Span 3: of collective self-defense at the press conference
ACCURACY: Accurate translation of "集団的自衛権について" and "会見で"
TERMINOLOGY: "Collective self-defense" is the correct official English term for "集団的自衛権"
LINGUISTIC CONVENTIONS: Proper English word order and preposition usage
AUDIENCE APPROPRIATENESS: Uses established terminology familiar to English-speaking audiences following Japanese politics

Overall, the translation effectively conveys the meaning and tone of the original Japanese while using natural English expressions and appropriate terminology. The order of information has been properly adjusted to follow English conventions, and technical terms are correctly rendered using their official English equivalents.
There are no hallucinations or missing content in this translation.
{% elif source_language == "English" and target_language == "German" %}

# Comparable example for English-German

{% elif source_language == "Chinese" and target_language == "English" %}

# Comparable example for Chinese-English

{% elif source_language == "English" and target_language == "Russian" %}

# Comparable example for English-Russian

{% elif source_language == "English" and target_language == "Spanish" %}

# Comparable example for English-Spanish

{% endif %}

Please output your evaluation of the translation according to the above criteria
within an <EVALUATION></EVALUATION> block.

Text and translation follow:
</INSTRUCTIONS>


==> Prompts/interleaved_ranking.txt <==
<INSTRUCTIONS>
You are an expert {{source_language}}-{{target_language}} translator.

You have been tasked with translating some {{source_language}} sentences into
{{target_language}}, and you are consulting some previous translations.

In what follows I am going to give you a texts, followed by several numbered
translations accompanied by evaluations of those translations by another
expert.

The ratings for each translation look at various dimensions including

1. Accuracy: Does the translation convey the sense of the original accurately?

2. Terminology:  Do the terms used conform to normative terminology standards
   and are the terms in the target text the correct equivalents of the
   corresponding term in the source text?

3. Linguistic Conventions:  Is the translation fluid and grammatical?

4. Audience Appropriateness: Are the chosen words and expressions familiar to a
   {{target_language}}-speaking audience?

5. Hallucinations: This portion of the translation does not appear to correspond
   to anything in the original and cannot be justified by any need to adapt the
   text to the target audience. It seems like a hallucination.

6. Missing Content: Is there any important information in the original that is
   missing from the translation?

These evaluations have been interleaved by topic so that you will see things
like

<DIV type="accuracy">

followed by tags like

<EVALUATION number=1>

followed by a portion of an evaluation for the corresponding translation. So

<EVALUATION number=1>

tagged evaluations correspond to Translation 1,

<EVALUATION number=2>

correspond to Translation 1, and so forth.

After reading the original, and the translations and their evaluations, I would
like you to decide which translation should be ranked as the best.

PLEASE RESPOND IN THE FORM:

"Translation 1 is best." or "Translation 2 is best." or "Translation 3 is
best.", and so forth, as the case may be.

After your assessment, give me your reasons for your assessment: what points in
the previous evaluations led you to the rating you gave?

The original text is as follows:

{{source_text}}

The following are the translations, and the interleaved ratings of each.  After
looking at these, please give me the assessment requested above.

--------------------------------------------------------------------------------
</INSTRUCTIONS>


==> Prompts/interleaving.txt <==
<INSTRUCTIONS>
In the following you will be presented with {{number}} evaluations of a
{{source_language}}-{{target_language}} translation by different evaluators.
The evaluations are structured similarly so that they can each be divided into
pieces that focus on particular aspects of the translation. Your task is to
compare the evaluations, split them into topical sections, and then group the
sections from the {{number}} evaluations so that related topics from the
evaluations are grouped together.

{% if source_language == "English" and target_language == "Japanese" %}
For example, consider the following two evaluations of translations from English
into Japanese of the sentence "ABC was second with 3.26 million viewers."

EVALUATION 1
----------------------------------------------------------------------------------
Translation 1: ABCは2位で3.26万人の視聴者になりました。
Evaluation:
The translation can be divided into two spans:

a) ABCは2位で
b) 3.26万人の視聴者になりました。

Evaluation:

a) ABCは2位で
ACCURACY: Good. This accurately conveys that ABC was in second place.
TERMINOLOGY: Appropriate. "ABC" is kept as is, and "2位" is the correct term for "second" in rankings.
LINGUISTIC CONVENTIONS: Natural and grammatically correct.
AUDIENCE APPROPRIATENESS: Suitable for a Japanese audience.

b) 3.26万人の視聴者になりました。
ACCURACY: Poor. There's a significant error in the number of viewers. The
original states 3.26 million, but the translation says 32,600 (3.26万).
TERMINOLOGY: Incorrect. "万" (ten thousand) is used instead of "百万" (million).
LINGUISTIC CONVENTIONS: The grammar is correct, but the phrasing "視聴者になりました" (became viewers) is slightly unnatural.
AUDIENCE APPROPRIATENESS: The expression is understandable but not ideal.

HALLUCINATIONS: None detected.

MISSING CONTENT: No significant content is missing, but the mistranslation of
the number of viewers results in a loss of accurate information.

Overall, while the translation conveys the ranking correctly, it fails to
accurately represent the number of viewers, which is a crucial piece of
information in the original text. The translation would be much improved by
correcting the number to "326万人の視聴者" or "3.26百万人の視聴者" and adjusting
the phrasing to something more natural like "ABCは326万人の視聴者で2位となりまし
た。"

EVALUATION 2
----------------------------------------------------------------------------------
Translation 2: ABCは326万人の視聴者で2番目だった。
Evaluation:
Span breakdown:
a) ABCは
b) 326万人の視聴者で
c) 2番目だった。

1) ACCURACY:
a) Accurate translation of "ABC".
b) Accurately conveys "3.26 million viewers".
c) Correctly translates "was second".

2) TERMINOLOGY:
a) Correct use of "ABC" without translation, as it's a proper noun.
b) "視聴者" is the correct term for "viewers" in this context.
c) "2番目" is an appropriate term for "second" in rankings.

3) LINGUISTIC CONVENTIONS:
The entire translation is grammatically correct and follows Japanese sentence structure.

4) AUDIENCE APPROPRIATENESS:
The translation uses terms and expressions that are familiar and appropriate for
a Japanese-speaking audience interested in TV ratings.

5) HALLUCINATIONS:
There are no hallucinations in this translation.

6) MISSING CONTENT:
No important information from the original text is missing in the translation.

Overall, this is an excellent translation that accurately conveys the original
message while being natural and appropriate in Japanese.
----------------------------------------------------------------------------------

From these two evaluations one would produce the following output:

<INTERLEAVED_EVALUATION>

<DIV type="introduction">

<EVALUATION number=1>
Translation 1: ABCは2位で3.26万人の視聴者になりました。
Evaluation:
The translation can be divided into two spans:
a) ABCは2位で
b) 3.26万人の視聴者になりました。
</EVALUATION>

<EVALUATION number=2>
Translation 2: ABCは326万人の視聴者で2番目だった。
Evaluation:
Span breakdown:
a) ABCは
b) 326万人の視聴者で
c) 2番目だった。
</EVALUATION>

</DIV>

<DIV type="accuracy">

<EVALUATION number=1>
a) ABCは2位で
ACCURACY: Good. This accurately conveys that ABC was in second place.

b) 3.26万人の視聴者になりました。
ACCURACY: Poor. There's a significant error in the number of viewers. The
original states 3.26 million, but the translation says 32,600 (3.26万).
</EVALUATION>

<EVALUATION number=2>
1) ACCURACY:
a) Accurate translation of "ABC".
b) Accurately conveys "3.26 million viewers".
c) Correctly translates "was second".
</EVALUATION>

</DIV>

<DIV type="terminology">

<EVALUATION number=1>
a) ABCは2位で
TERMINOLOGY: Appropriate. "ABC" is kept as is, and "2位" is the correct term for "second" in rankings.

b) 3.26万人の視聴者になりました。
TERMINOLOGY: Incorrect. "万" (ten thousand) is used instead of "百万" (million).
</EVALUATION>

<EVALUATION number=2>
2) TERMINOLOGY:
a) Correct use of "ABC" without translation, as it's a proper noun.
b) "視聴者" is the correct term for "viewers" in this context.
c) "2番目" is an appropriate term for "second" in rankings.
</EVALUATION>

</DIV>

<DIV type="linguistic_conventions">

<EVALUATION number=1>
a) ABCは2位で

LINGUISTIC CONVENTIONS: Natural and grammatically correct.

b) 3.26万人の視聴者になりました。
LINGUISTIC CONVENTIONS: The grammar is correct, but the phrasing "視聴者になりま
した" (became viewers) is slightly unnatural.
</EVALUATION>

<EVALUATION number=2>
3) LINGUISTIC CONVENTIONS:
The entire translation is grammatically correct and follows Japanese sentence structure.
</EVALUATION>

</DIV>

<DIV type="audience_appropriateness">

<EVALUATION number=1>
a) ABCは2位で

AUDIENCE APPROPRIATENESS: Suitable for a Japanese audience.

b) 3.26万人の視聴者になりました。

AUDIENCE APPROPRIATENESS: The expression is understandable but not ideal.
</EVALUATION>

<EVALUATION number=2>
4) AUDIENCE APPROPRIATENESS:
The translation uses terms and expressions that are familiar and appropriate for
a Japanese-speaking audience interested in TV ratings.
</EVALUATION>

</DIV>

<DIV type="hallucinations">

<EVALUATION number=1>
HALLUCINATIONS: None detected.
</EVALUATION>

<EVALUATION number=2>
5) HALLUCINATIONS:
There are no hallucinations in this translation.
</EVALUATION>

</DIV>

<DIV type="missing_content">

<EVALUATION number=1>
MISSING CONTENT: No significant content is missing, but the mistranslation of
the number of viewers results in a loss of accurate information.
</EVALUATION>

<EVALUATION number=2>
6) MISSING CONTENT:
No important information from the original text is missing in the translation.
</EVALUATION>

</DIV>

<DIV type="summary">

<EVALUATION number=1>
Overall, while the translation conveys the ranking correctly, it fails to
accurately represent the number of viewers, which is a crucial piece of
information in the original text. The translation would be much improved by
correcting the number to "326万人の視聴者" or "3.26百万人の視聴者" and adjusting
the phrasing to something more natural like "ABCは326万人の視聴者で2位となりまし
た。"
</EVALUATION>

<EVALUATION number=2>
Overall, this is an excellent translation that accurately conveys the original
message while being natural and appropriate in Japanese.
</EVALUATION>

</DIV>

</INTERLEAVED_EVALUATION>
{% elif source_language == "Japanese" and target_language == "English" %}
For example, consider the following two evaluations of translations from Japanese into English of the sentence "フジテレビは視聴率8.7%を記録し、トップとなった。"

EVALUATION 1
----------------------------------------------------------------------------------
Translation 1: Fuji TV recorded a rating of 8.7% becoming the top.
Evaluation:
The translation can be divided into two spans:

a) Fuji TV recorded a rating of 8.7%
b) becoming the top

Evaluation:

a) Fuji TV recorded a rating of 8.7%
ACCURACY: Good. This accurately conveys that Fuji TV achieved an 8.7% rating.
TERMINOLOGY: Mixed. "Fuji TV" is correct, but "rating" alone without "viewer" or "audience" is too literal.
LINGUISTIC CONVENTIONS: Somewhat awkward. The structure follows Japanese too closely.
AUDIENCE APPROPRIATENESS: The meaning is clear but the phrasing is not ideal for English media reporting.

b) becoming the top
ACCURACY: Fair. While it conveys the main point, it's too literal.
TERMINOLOGY: Poor. "The top" is an awkward translation of "トップ" in this context.
LINGUISTIC CONVENTIONS: Unnatural. The participial phrase doesn't follow English media reporting conventions.
AUDIENCE APPROPRIATENESS: The expression would be unclear to an English-speaking audience familiar with TV ratings.

HALLUCINATIONS: None detected.

MISSING CONTENT: No content is missing, but the style and phrasing diminish the clarity of the information.

Overall, while the translation includes all the basic information, it adheres too closely to Japanese sentence structure. It would be much improved by restructuring to something more natural like "Fuji TV took the top spot with an 8.7% viewer rating" or "With an 8.7% audience share, Fuji TV claimed the number one position."

EVALUATION 2
----------------------------------------------------------------------------------
Translation 2: Fuji TV topped the ratings with an 8.7% audience share.
Evaluation:
Span breakdown:
a) Fuji TV
b) topped the ratings
c) with an 8.7% audience share

1) ACCURACY:
a) Accurate translation of "フジテレビ".
b) Correctly conveys "トップとなった".
c) Accurately represents "視聴率8.7%".

2) TERMINOLOGY:
a) Correct use of "Fuji TV" as the standard English name.
b) "Topped the ratings" is appropriate industry terminology.
c) "Audience share" is the correct technical term for "視聴率".

3) LINGUISTIC CONVENTIONS:
The entire translation follows natural English syntax and broadcasting industry conventions.

4) AUDIENCE APPROPRIATENESS:
The translation uses terms and expressions that are standard in English-language media reporting on TV ratings.

5) HALLUCINATIONS:
There are no hallucinations in this translation.

6) MISSING CONTENT:
No important information from the original text is missing in the translation.

Overall, this is an excellent translation that accurately conveys the original message while using natural English expressions appropriate for media industry context.
----------------------------------------------------------------------------------

From these two evaluations one would produce the following output:

<INTERLEAVED_EVALUATION>

<DIV type="introduction">

<EVALUATION number=1>
Translation 1: Fuji TV recorded a rating of 8.7% becoming the top.
Evaluation:
The translation can be divided into two spans:
a) Fuji TV recorded a rating of 8.7%
b) becoming the top
</EVALUATION>

<EVALUATION number=2>
Translation 2: Fuji TV topped the ratings with an 8.7% audience share.
Evaluation:
Span breakdown:
a) Fuji TV
b) topped the ratings
c) with an 8.7% audience share
</EVALUATION>

</DIV>

<DIV type="accuracy">

<EVALUATION number=1>
a) Fuji TV recorded a rating of 8.7%
ACCURACY: Good. This accurately conveys that Fuji TV achieved an 8.7% rating.

b) becoming the top
ACCURACY: Fair. While it conveys the main point, it's too literal.
</EVALUATION>

<EVALUATION number=2>
1) ACCURACY:
a) Accurate translation of "フジテレビ".
b) Correctly conveys "トップとなった".
c) Accurately represents "視聴率8.7%".
</EVALUATION>

</DIV>

<DIV type="terminology">

<EVALUATION number=1>
a) Fuji TV recorded a rating of 8.7%
TERMINOLOGY: Mixed. "Fuji TV" is correct, but "rating" alone without "viewer" or "audience" is too literal.

b) becoming the top
TERMINOLOGY: Poor. "The top" is an awkward translation of "トップ" in this context.
</EVALUATION>

<EVALUATION number=2>
2) TERMINOLOGY:
a) Correct use of "Fuji TV" as the standard English name.
b) "Topped the ratings" is appropriate industry terminology.
c) "Audience share" is the correct technical term for "視聴率".
</EVALUATION>

</DIV>

<DIV type="linguistic_conventions">

<EVALUATION number=1>
a) Fuji TV recorded a rating of 8.7%
LINGUISTIC CONVENTIONS: Somewhat awkward. The structure follows Japanese too closely.

b) becoming the top
LINGUISTIC CONVENTIONS: Unnatural. The participial phrase doesn't follow English media reporting conventions.
</EVALUATION>

<EVALUATION number=2>
3) LINGUISTIC CONVENTIONS:
The entire translation follows natural English syntax and broadcasting industry conventions.
</EVALUATION>

</DIV>

<DIV type="audience_appropriateness">

<EVALUATION number=1>
a) Fuji TV recorded a rating of 8.7%
AUDIENCE APPROPRIATENESS: The meaning is clear but the phrasing is not ideal for English media reporting.

b) becoming the top
AUDIENCE APPROPRIATENESS: The expression would be unclear to an English-speaking audience familiar with TV ratings.
</EVALUATION>

<EVALUATION number=2>
4) AUDIENCE APPROPRIATENESS:
The translation uses terms and expressions that are standard in English-language media reporting on TV ratings.
</EVALUATION>

</DIV>

<DIV type="hallucinations">

<EVALUATION number=1>
HALLUCINATIONS: None detected.
</EVALUATION>

<EVALUATION number=2>
5) HALLUCINATIONS:
There are no hallucinations in this translation.
</EVALUATION>

</DIV>

<DIV type="missing_content">

<EVALUATION number=1>
MISSING CONTENT: No content is missing, but the style and phrasing diminish the clarity of the information.
</EVALUATION>

<EVALUATION number=2>
6) MISSING CONTENT:
No important information from the original text is missing in the translation.
</EVALUATION>

</DIV>

<DIV type="summary">

<EVALUATION number=1>
Overall, while the translation includes all the basic information, it adheres too closely to Japanese sentence structure. It would be much improved by restructuring to something more natural like "Fuji TV took the top spot with an 8.7% viewer rating" or "With an 8.7% audience share, Fuji TV claimed the number one position."
</EVALUATION>

<EVALUATION number=2>
Overall, this is an excellent translation that accurately conveys the original message while using natural English expressions appropriate for media industry context.
</EVALUATION>

</DIV>

</INTERLEAVED_EVALUATION>

{% elif source_language == "English" and target_language == "German" %}

# Comparable example for English-German

{% elif source_language == "Chinese" and target_language == "English" %}

# Comparable example for Chinese-English

{% elif source_language == "English" and target_language == "Russian" %}
For example, for the source sentence:

# Comparable example for English-Russian

{% elif source_language == "English" and target_language == "Spanish" %}

# Comparable example for English-Spanish

{% endif %}

The source {{source_language}} text is "{{source_text}}".

{{number}} translations and their evaluations follow:

</INSTRUCTIONS>


==> Prompts/no_reasoning.txt <==
<INSTRUCTIONS>
You are an expert {{source_language}}-{{target_language}} translator. You have
been tasked with translating some {{source_language}} texts into {{target_language}},
and you are consulting some previous translations.

As an expert translator you know that a target translation must be both faithful
to the source text in that it conveys the same information, as well as fluent
and idiomatic and culturally and pragmatically appropriate in the target
language.

In the following example, you will see an original text and
{{number}} {{target_language}} translations.

AFTER your reading each translation pair, please indicate WHICH
translation is best by saying "Translation 1 is best." or "Translation 2 is
best." or "Translation 3 is best.", and so forth.

The original text is:

{{source_text}}

The {{number}} translations follow:
</INSTRUCTIONS>


==> Prompts/ranking.txt <==
<INSTRUCTIONS>
You are an expert {{source_language}}-{{target_language}} translator.

You have been tasked with translating various {{source_language}} texts into
{{target_language}}, and you are consulting some previous translations.

In what follows I am going to give you a text, followed by {{number}}
translations accompanied by evaluations of those translations by another
expert. The ratings for each translation look at various dimensions including

1. Accuracy: Does the translation convey the sense of the original accurately?

2. Terminology:  Do the terms used conform to normative terminology standards
   and are the terms in the target text the correct equivalents of the
   corresponding term in the source text?

3. Linguistic Conventions:  Is the translation fluid and grammatical?

4. Audience Appropriateness: Are the chosen words and expressions familiar to a
   {{target_language}}-speaking audience?

5. Hallucinations: This portion of the translation does not appear to correspond
   to anything in the original and cannot be justified by any need to adapt the
   text to the target audience. It seems like a hallucination.

6. Missing Content: Is there any important information in the original that is
   missing from the translation?

After reading the original, and the {{number}} translations and their
evaluations, I would like you to decide which translation should be ranked as
the best. Please respond in the form:

"Translation 1 is best." or "Translation 2 is best." or "Translation 3 is
best.", and so forth, as the case may be.

After your assessment, give me your reasons for your assessment: what points in
the previous evaluations led you to the rating you gave?

The original text is as follows:

{{source_text}}

The following are the translations, and the ratings of each.  After looking at
these, please give me the assessment requested above.

--------------------------------------------------------------------------------
</INSTRUCTIONS>


==> Prompts/rater_instructions.txt <==
Rater Instructions (English → Japanese)

Data
You will be presented with a translation from English to Japanese. Along with the translation there will be an analysis, breaking the translation down into one or more spans, and then focusing on the strong and weak points of each span of the translation, including such details as whether the translation is missing anything from the original. The rating dimensions will consist of the following. (Note that not all of these dimensions will be present in all cases.)


1. Accuracy: Does the translation convey the sense of the original accurately?
2. Terminology:  Do the terms used conform to normative terminology standards and are the terms in the target text the correct equivalents of the corresponding term in the source text?
3. Linguistic Conventions:  Is the translation fluid and grammatical?
4. Audience Appropriateness: Are the chosen words and expressions familiar to a Japanese-speaking audience?
5. Hallucinations: This portion of the translation does not appear to correspond to anything in the original and cannot be justified by any need to adapt the text to the target audience. It seems like a hallucination.
6. Missing Content: Is there any important information in the original that is missing from the translation?


The evaluation will end with a summary of the translation's strong and/or weak points. Sometimes some of the categories above will not be provided for each span, but will be provided for the whole translation. For example the summary statement may note that nothing is missing and there are no hallucinations.
Task
Part 1: Feedback to translation analysis
Your task is to provide feedback to every presented dimensional assessment, any missing dimensional assessment, and the final summary in the analysis.


* For each dimensional assessment
   * State whether you agree or disagree with the assessment.
   * If you disagree, provide a corrected assessment.
* For any missing dimensional assessment
   * Indicate its dimension and provide an assessment.
* For the final summary
   * State whether you agree or disagree with the assessment.
   * If you disagree, provide a corrected assessment.


For example, the analysis might point out that a particular part of the translation adds information not in the source, and flag that as a possible problem. However this added information may actually be culturally appropriate or necessary—e.g. excessive politeness often found in Japanese business contexts, and so the assessment may not necessarily be correct. In that case you might disagree with the assessment and give feedback like the following:


“This appears to be a communication intended for a business context. In Japanese it is standard in such contexts to express politeness to a greater degree than would be expected in English.”


A summary assessment might point out some problems with a translation, but completely fail to notice the main problem, such as a completely inappropriate term.
Part 2: Numerical scores of translation
Finally, we would like to get some numerical scores of the translation (rather than the analysis) for each of the 6 assessment dimensions. Specifically:


* For each of the 6 assessment dimensions above, assign a numerical score from 1 to 5, where these are to be interpreted as follows:
   * 1 = worst possible
   * 2 = bad
   * 3 = acceptable
   * 4 = good
   * 5 = excellent
Sample Assessment
Example input A
Source:                A straw may show which way the wind blows
Translation:        荒草が風の方向を示す
Evaluation:


Span 1: 荒草が
ACCURACY: Not entirely accurate. "A straw" is translated as "荒草" (wild grass), which is not the exact equivalent.
TERMINOLOGY: The term used is not correct. "Straw" in this context refers to a single stalk, not wild grass.
LINGUISTIC CONVENTIONS: Grammatically correct
AUDIENCE APPROPRIATENESS: While "荒草" is a familiar term, it's not the appropriate translation in this context.


Span 2: 風の方向を示す
ACCURACY: Accurate translation of "show which way the wind blows"
TERMINOLOGY: Correct use of "風の方向" (direction of the wind) and "示す" (show/indicate)
LINGUISTIC CONVENTIONS: Grammatically correct
AUDIENCE APPROPRIATENESS: Appropriate and easily understood by a Japanese audience


MISSING CONTENT: The translation misses the idiomatic nature of the original proverb. The English phrase is a metaphor meaning that small signs can indicate larger trends or changes, which is not conveyed in the literal Japanese translation.


Overall, while the translation is grammatically correct and partly accurate, it fails to capture the idiomatic meaning of the original English proverb. A more appropriate translation would use a Japanese equivalent proverb or explain the metaphorical meaning. For example, "些細なことが大きな変化の兆しとなることがある" (Small things can be signs of big changes) might better convey the intended meaning.
There are no hallucinations in this translation.
Example annotation A
Span 1


ACCURACY
agreed: YES
TERMINOLOGY
agreed: YES
LINGUISTIC CONVENTIONS
agreed: YES
AUDIENCE APPROPRIATENESS
agreed: YES


Span 2


ACCURACY
agreed: YES
TERMINOLOGY
agreed: YES
LINGUISTIC CONVENTIONS
agreed: YES
AUDIENCE APPROPRIATENESS
agreed: YES


Overall
MISSING CONTENT
agreed: YES
HALLUCINATIONS
agreed: YES


Summary
agreed: YES


Score
ACCURACY
3
TERMINOLOGY
2
LINGUISTIC CONVENTIONS
4
AUDIENCE APPROPRIATENESS
2
HALLUCINATIONS
5
MISSING CONTENT
1

Example input B


Source:         Naval bases from Lake Titicaca to the Amazon are daubed with the motto: "The sea is ours by right.
Translation:   湖チティカカからアマзонからの海基地に、"海は私たちの権利である"との文言が塗りつぶされています。
Evaluation:
Span 1: 湖チティカカからアマзонからの海基地に、
ACCURACY: Partially accurate, but there's a mistake in the translation of "from Lake Titicaca to the Amazon"
TERMINOLOGY: Correct use of "チティカカ" for Titicaca and "アマзン" for Amazon
LINGUISTIC CONVENTIONS: The structure is awkward due to the double use of "から" (from)
AUDIENCE APPROPRIATENESS: Generally appropriate, but the awkward structure may confuse readers
Span 2: "海は私たちの権利である"との文言が
ACCURACY: Accurate translation of "The sea is ours by right"
TERMINOLOGY: Appropriate translation of the motto
LINGUISTIC CONVENTIONS: Grammatically correct
AUDIENCE APPROPRIATENESS: Appropriate for a Japanese audience
Span 3: 塗りつぶされています。
ACCURACY: The translation of "daubed" as "塗りつぶされています" (filled in) is not entirely accurate
TERMINOLOGY: The term used doesn't fully capture the meaning of "daubed"
LINGUISTIC CONVENTIONS: Grammatically correct
AUDIENCE APPROPRIATENESS: The word choice might be slightly confusing in this context
MISSING CONTENT: The translation omits "Naval bases," which is an important part of the original sentence.
Overall, the translation has some accuracy issues and structural problems. The main points that need improvement are:
1. The translation of "from Lake Titicaca to the Amazon" is awkward and potentially confusing.
2. The omission of "Naval bases" changes the meaning of the sentence significantly.
3. The translation of "daubed" as "塗りつぶされています" doesn't accurately convey the original meaning.
A more accurate translation might be:
"チチカカ湖からアマゾンまでの海軍基地には、「海は当然我々のものである」というモットーが書かれています。"
This version includes the missing "Naval bases," correctly translates the geographical range, and uses a more appropriate verb for "daubed" in this context.

Example annotation B


Span 1


ACCURACY
agreed: YES
TERMINOLOGY
agreed: NO
revised assessment: The official name of Lake Titicaca is "チチカカ湖" or "ティティカカ湖". The Amazon's translation "アマзон" is strangely a mix of Katakana and Cyrillic characters, and the correct translation should be "アマゾン".
LINGUISTIC CONVENTIONS
agreed: YES
AUDIENCE APPROPRIATENESS
agreed: NO
revised assessment: Generally appropriate, but the inaccurate translations of Lake Titicaca and the Amazon and the awkward structure may confuse readers


Span 2


ACCURACY
agreed: YES
TERMINOLOGY
agreed: YES
LINGUISTIC CONVENTIONS
agreed: YES
AUDIENCE APPROPRIATENESS
agreed: YES


Span 3


ACCURACY
agreed: YES
TERMINOLOGY
agreed: YES
LINGUISTIC CONVENTIONS
agreed: YES
AUDIENCE APPROPRIATENESS
agreed: YES


Overall
MISSING CONTENT
agreed: NO
revised assessment: The translation contains all the necessary information in the source text.


Summary
agreed: YES


Score
ACCURACY
3
TERMINOLOGY
1
LINGUISTIC CONVENTIONS
2
AUDIENCE APPROPRIATENESS
2
HALLUCINATIONS
2
MISSING CONTENT
4


==> Prompts/scoring.txt <==
<INSTRUCTIONS>
You are an expert {{source_language}}-{{target_language}} translator.

You have been tasked with translating various {{source_language}} texts into
{{target_language}}, and you are consulting some previous translations.

In what follows I am going to give you a text, followed by a translation
accompanied by an evaluation of the translation by another expert. The
evaluation will break down the translation into one or more parts, and rate each
part along the following dimensions:

1. ACCURACY: Does the translation convey the sense of the original accurately?

2. TERMINOLOGY:  Do the terms used conform to normative terminology standards
   and are the terms in the target text the correct equivalents of the
   corresponding term in the source text?

3. LINGUISTIC CONVENTIONS:  Is the translation fluid and grammatical?

4. AUDIENCE APPROPRIATENESS: Are the chosen words and expressions familiar to a
   {{target_language}}-speaking audience?

5. HALLUCINATIONS: This portion of the translation does not appear to correspond
   to anything in the original and cannot be justified by any need to adapt the
   text to the target audience. It seems like a hallucination.

6. MISSING CONTENT: Is there any important information in the original that is
   missing from the translation?

After the evaluations of each of the parts along these dimensions, an overall
evaluation of the translation will be provided.

{% if source_language == "English" and target_language == "Japanese" %}
After reading the original, the translation and its evaluations, I would like
you to assign a score to the translation for each of the parts, for each of the
evaluated dimensions, as well as a score for the translation overall. Scores
should be integers between 1 and 5 inclusive, where 5 is best (essentially
perfect), and 1 is the worst. For example, one has an evaluation as in the
SAMPLE below for the Japanese translation '「私は天才的なアイデアだと思う。' of
the English original '"I think this is a genus idea.'

# BEGIN SAMPLE
Span 1: 「私は
ACCURACY: Accurate translation of "I"
TERMINOLOGY: Correct use of the Japanese pronoun
LINGUISTIC CONVENTIONS: Grammatically correct
AUDIENCE APPROPRIATENESS: Appropriate for a Japanese audience

Span 2: 天才的なアイデアだと思う。
ACCURACY: The translation "天才的なアイデア" (genius idea) does not accurately convey the sense of "genus idea," which is likely a typo or a misuse of the word "genus" in the original text. The term "genus" in English typically refers to a taxonomic category ranking below family and above species, or a class or group of things or people with common characteristics. The translation "天才的なアイデア" suggests a brilliant or genius idea, which is a different concept.
TERMINOLOGY: The term "天才的な" (genius) is not the correct equivalent of "genus" in this context. If the original text intended to use "genus," a more appropriate translation might be "属のアイデア" (genus idea) or "種類のアイデア" (type of idea), depending on the intended meaning.
LINGUISTIC CONVENTIONS: Grammatically correct
AUDIENCE APPROPRIATENESS: The term "天才的なアイデア" is familiar to a Japanese audience, but it does not match the original text's intended meaning.

Overall, the translation is fluent and grammatically correct, but it does not accurately convey the intended meaning of the original text. The term "genus" is mistranslated as "天才的な" (genius), which changes the meaning significantly. There are no hallucinations or missing content, but the accuracy of the translation is compromised due to the misinterpretation of "genus."
# END SAMPLE

Then you might score this as in the sample below. Note that you MUST follow the
format shown within the sample below:

# BEGIN SAMPLE SCORES
span_1_accuracy			5
span_1_terminology		5
span_1_linguistic_conventions	5
span_1_audience_appropriateness	5
span_2_accuracy			2
span_2_terminology		2
span_2_linguistic_conventions	5
span_2_audience_appropriateness	2
span_overall			3
# END SAMPLE SCORES
{% elif source_language == "Japanese" and target_language == "English" %}
For example, consider scoring the English translation "I want to go shopping to Shibuya" for the Japanese sentence "渋谷に買い物をしに行きたい。"

# BEGIN SAMPLE
Span 1: I want to go
ACCURACY: Accurate translation of "行きたい"
TERMINOLOGY: Appropriate translation of the desire expression
LINGUISTIC CONVENTIONS: Grammatically correct
AUDIENCE APPROPRIATENESS: Natural English expression

Span 2: shopping to Shibuya
ACCURACY: Contains the core meaning but uses incorrect preposition "to" instead of the correct "in" or "at" for shopping location
TERMINOLOGY: "Shibuya" is correctly kept as is, but "shopping" doesn't fully capture the noun+verb nature of "買い物をする"
LINGUISTIC CONVENTIONS: Incorrect preposition use ("to" instead of "in"/"at") makes this ungrammatical in English
AUDIENCE APPROPRIATENESS: While "Shibuya" is understandable to those familiar with Tokyo, the awkward preposition use makes this sound non-native

Overall, while the translation conveys the basic meaning, it contains a significant grammatical error in preposition usage that makes it sound unnatural to English speakers. The translation would be improved by saying "I want to go shopping in Shibuya" or "I want to go to Shibuya to shop." There are no hallucinations or missing content, but the grammatical error impacts the overall quality.
# END SAMPLE

Then scoring would be done as follows:

# BEGIN SAMPLE SCORES
span_1_accuracy			5
span_1_terminology		5
span_1_linguistic_conventions	5
span_1_audience_appropriateness	5
span_2_accuracy			4
span_2_terminology		4
span_2_linguistic_conventions	2
span_2_audience_appropriateness	3
span_overall			3
# END SAMPLE SCORES

{% elif source_language == "English" and target_language == "German" %}

# Comparable example for English-German

{% elif source_language == "Chinese" and target_language == "English" %}

# Comparable example for Chinese-English

{% elif source_language == "English" and target_language == "Russian" %}
For example, for the source sentence:

# Comparable example for English-Russian

{% elif source_language == "English" and target_language == "Spanish" %}

# Comparable example for English-Spanish

{% endif %}

Please output your set of scores for the translation within an
<EVALUATION></EVALUATION> block.

The original text is as follows:

{{source_text}}

The translation and its evaluation are below the dashed line:
---------------------------------------
</INSTRUCTIONS>


==> Prompts/single_step_rating.txt <==
<INSTRUCTIONS>
You are an expert {{source_language}}-{{target_language}} translator. You have
been tasked with translating some {{source_language}} texts {{target_language}},
and you are consulting some previous translations.

As an expert translator you know that a target translation must be both faithful
to the source text in that it conveys the same information, as well as fluent
and idiomatic and culturally and pragmatically appropriate in the target
language.

In the following example, you will see an original text and
{{number}} {{target_language}} translations. For each translation, to the best
of your ability, break the translation down into spans corresponding roughly to
lines. Then for each span, evaluate how well it captures:

1. Accuracy: Does the translation convey the sense of the original accurately?

2. Terminology:  Do the terms used conform to normative terminology standards
   and are the terms in the target text the correct equivalents of the
   corresponding term in the source text?

3. Linguistic Conventions:  Is the translation fluid and grammatical?

4. Audience Appropriateness: Are the chosen words and expressions familiar to a
   {{target_language}}-speaking audience?

5. Hallucinations: This portion of the translation does not appear to correspond
   to anything in the original and cannot be justified by any need to adapt the
   text to the target audience. It seems like a hallucination.

You should reward yourself for using (5) as LITTLE as possible: that is only
categorize a span as a hallucination if you cannot find any plausible reason for
its presence given the source.

6. Missing Content: Is there any important information in the original that is
   missing from the translation?

{% if source_language == "English" and target_language == "Japanese" %}
For example for the source sentence

"Sarah Palin cites Track Palin's PTSD at Donald Trump rally"

One might have a translation:

"サラ・パレンは、ドナルド・トランプのラリーでトラック・パレンのPTSDを引用しました。"

This could be broken down and analyzed as follows:

"""
Span 1: サラ・パレンは、
ACCURACY: Accurate translation of "Sarah Palin"
TERMINOLOGY: Correct use of the Japanese name for Sarah Palin
LINGUISTIC CONVENTIONS: Grammatically correct
AUDIENCE APPROPRIATENESS: Appropriate for a Japanese audience

Span 2: ドナルド・トランプのラリーで
ACCURACY: Accurate translation of "at Donald Trump rally"
TERMINOLOGY: Correct use of the Japanese name for Donald Trump and appropriate translation of "rally"
LINGUISTIC CONVENTIONS: Grammatically correct
AUDIENCE APPROPRIATENESS: Appropriate for a Japanese audience

Span 3: トラック・パレンのPTSDを引用しました。
ACCURACY: Mostly accurate, but "cites" is translated as "引用しました" (quoted),
	  which doesn't fully capture the nuance of "cites" in this context
TERMINOLOGY: Correct use of "PTSD" and the Japanese name for Track Palin
LINGUISTIC CONVENTIONS: Grammatically correct
AUDIENCE APPROPRIATENESS: Appropriate for a Japanese audience

Overall, the translation is largely accurate and appropriate for a Japanese
audience. The main issue is the slight misinterpretation of "cites" as "quoted"
rather than "mentioned" or "brought up." A more natural translation might use "
言及しました" (mentioned) or "取り上げました" (brought up) instead of "引用しま
した."

There are no hallucinations or missing content in this translation.
"""
{% elif source_language == "Japanese" and target_language == "English" %}
For example for the source sentence:

"安倍前首相は会見で集団的自衛権について国民の理解を求めた。"

One might have a translation:

"Former Prime Minister Abe called for public understanding of collective self-defense at the press conference."

This could be broken down and analyzed as follows:

"""
Span 1: Former Prime Minister Abe
ACCURACY: Accurate translation of "安倍前首相"
TERMINOLOGY: Correct use of official English title and proper name
LINGUISTIC CONVENTIONS: Standard English order of title and name
AUDIENCE APPROPRIATENESS: Clear and appropriate for an English-speaking audience

Span 2: called for public understanding
ACCURACY: Accurate translation of "国民の理解を求めた"
TERMINOLOGY: "Public understanding" appropriately captures "国民の理解"
LINGUISTIC CONVENTIONS: Natural English phrasing
AUDIENCE APPROPRIATENESS: Clear and appropriate for an English-speaking audience

Span 3: of collective self-defense at the press conference
ACCURACY: Accurate translation of "集団的自衛権について" and "会見で"
TERMINOLOGY: "Collective self-defense" is the correct official English term for "集団的自衛権"
LINGUISTIC CONVENTIONS: Proper English word order and preposition usage
AUDIENCE APPROPRIATENESS: Uses established terminology familiar to English-speaking audiences following Japanese politics

Overall, the translation effectively conveys the meaning and tone of the original Japanese while using natural English expressions and appropriate terminology. The order of information has been properly adjusted to follow English conventions, and technical terms are correctly rendered using their official English equivalents.
There are no hallucinations or missing content in this translation.

{% elif source_language == "English" and target_language == "German" %}

# Comparable example for English-German

{% elif source_language == "Chinese" and target_language == "English" %}

# Comparable example for Chinese-English

{% elif source_language == "English" and target_language == "Russian" %}
For example, for the source sentence:

# Comparable example for English-Russian

{% elif source_language == "English" and target_language == "Spanish" %}

# Comparable example for English-Spanish

{% endif %}

AFTER your evaluation of each translation pair, please indicate WHICH
translation is best by saying "Translation 1 is best." or "Translation 2 is
best." or "Translation 3 is best.", and so forth.

Finally, based on your assessment of the provided translations, please see if
you can provide a better translation. Enclose that translation in a
<translation></translation> block.

The original text is:

{{source_text}}

The {{number}} translations follow:

</INSTRUCTIONS>

